Generalizing in the Real World with Representation Learning

Machine learning (ML) formalizes the problem of getting computers to learn from experience as optimization of performance according to some metric(s) on a set of data examples. This is in contrast to requiring behaviour specified in advance (e.g. by hard-coded rules). Formalization of this problem has enabled great progress in many applications with large real-world impact, including translation, speech recognition, self-driving cars, and drug discovery. But practical instantiations of this formalism make many assumptions - for example, that data are i.i.d.: independent and identically distributed - whose soundness is seldom investigated. And in making great progress in such a short time, the field has developed many norms and ad-hoc standards, focused on a relatively small range of problem settings. As applications of ML, particularly in artificial intelligence (AI) systems, become more pervasive in the real world, we need to critically examine these assumptions, norms, and problem settings, as well as the methods that have become de-facto standards. There is much we still do not understand about how and why deep networks trained with stochastic gradient descent are able to generalize as well as they do, why they fail when they do, and how they will perform on out-of-distribution data. In this thesis I cover some of my work towards better understanding deep net generalization, identify several ways assumptions and problem settings fail to generalize to the real world, and propose ways to address those failures in practice.

==> LISEZMOI.txt <==
Gabarit LaTeX pour mémoires et thèses


1) Introduction

   Pour Linux, un Makefile est distribué afin d'automatiser le processus
de recompilation. Toutefois, ce Makefile n'est offert qu'à titre d'exemple
et peut devoir être modifié, selon la distribution de Linux utilisée.

   Le processus de compilation permet de regénérer les graphiques et images
produits à l'aide des logiciels Gnuplot et Dia. Il est préférable que toutes
les images importées soient en format EPS (Encapsulated Postscript) ou en
tout autre format d'image vectoriel. D'autres types d'images peuvent être
supportés, selon la version de LaTeX.



2) Répertoires

   ./dia          Images générées par Dia, l'éditeur de diagrammes.
                  Placez le fichier ".dia" dans ce répertoire et il
                  sera compilé au besoin. Le fichier résultant porte
                  l'extension ".png". Un exemple est fourni.

   ./gnuplot      Graphiques générés par Gnuplot. Placez dans ce
                  répertoire un fichier de directives avec l'extension
		  ".gp" et le processus de compilation génèrera un fichier
                  ".png" correspondant. Il faut spécifier dans le fichier Makefile
                  les dépendances avec les fichiers de données afin de garantir
                  la recompilation du graphique si les données changent.
		  Un exemple est fourni.

   ./images       Images statiques. Utilisez en autant que possible un format
                  vectoriel (EPS, SVG, etc). Vous pouvez utilisez GIMP pour
		  convertir les images.



3) Les fichiers / The files

   Makefile                     Dépendances entre les fichiers  (NE PAS MODIFIER)
   MemoireThese.sty             Feuille de style                (NE PAS MODIFIER)
   IEEEtran.bst                 Style bibliographique IEEE (NE PAS MODIFIER)
   IEEEtran-francais.bst        Style bibliographique IEEE en français (NE PAS MODIFIER)
   Document.tex                 Le fichier principal            (NE PAS MODIFIER)

   0-Definitions_Etudiant.tex   Les données de l'étudiant.
   1-Dedicace.tex               Dédicace de votre document.
   2-Remerciements.tex          Remerciements adressés à certaines personnes.
   3-Abstract.tex               Résumé du sujet en anglais.
   3-Resume_sujet.tex           Résumé du sujet en français.
   4-Sigles_Abrev.tex           Sigles et abréviations.
   5-Introduction.tex           Chapitre d'introduction.
   6-Revue_litterature.tex      Revue de littérature.
   7-Theme1.tex			Premier thème (Doctorat) ou "Détails de la Solution" (Maîtrise).
   7-Theme2.tex			Second thème (Doctorat) ou "Résultats théoriques et expérimentaux" (Maîtrise).
   7-Theme3.tex			Troisième thème (Doctorat) ou effacez ce fichier si vous êtes à la Maîtrise.
   8-Conclusion.tex             Conclusion
   Document.bib                 Entrées bibliographiques. Exemples fournis.

modules/
   etexcmds.sty                 NE PAS MODIFIER
   infwarerr.sty                NE PAS MODIFIER
   soulutf8.sty                 NE PAS MODIFIER
   aeguill.sty			NE PAS MODIFIER

N.B. Dans le cas où vous rédigez un document qui ne comprend que deux
thèmes plutôt que trois, veuiller simplement effacer Theme3.tex.


4) Le document LaTeX / The LaTeX document

   Il existe deux modes ("draft" et "final") pour le document LaTeX. Le mode "draft"
génère un fichier DVI sans image, mais réserve l'espace pour ces dernières dans le
texte. Le mode "draft" permet aussi de reconnaître facilement les débordements en
fin de ligne car un carré noir est ajouté à la ligne fautive.

   Le mode "final" permet de générer la version finale d'un document. Il inclut toutes
les images mais n'identifie pas les lignes qui débordent dans la marge de droite.
Vous devriez toujours lire les messages affichés par LaTeX afin de corriger les
erreurs.

   Lors d'un débordement en fin de ligne causé par un mot que LaTeX ne reconnaît pas,
il est possible d'indiquer à celui-ci comment diviser le mot spécifiquement. Cette
situation arrive le plus souvent avec des mots qui comprennent des accents. Par
exemple, si le mot "stéréophonique" déborde en fin de ligne, il est possible d'écrire
"sté\-réo\-pho\-ni\-que" pour indiquer à LaTeX comment il peut séparer les syllabes.


4.1) Sous Linux / Linux

   Le document LaTeX est compilé à l'aide de la commande "make". Celui-ci est
recompilé autant de fois que requis afin d'éliminer les dépendances non résolues.
De plus, il prend en charge la compilation de la bibliographie et regénère tous
les fichiers dans les répertoires "gnuplot" et "dia".

   La commande "make help" affiche toutes les options.

   N.B. Selon la distribution de Linux utilisée, certains logiciels
   peuvent devoir être installés manuellement.


4.2) Sous Windows / Windows

   Le gabarit Windows a été développé sous MikTeX 2.8.

   Il faut compiler seulement le fichier Document.tex car les autres
   fichier ".tex" sont inclus par ce premier.

   ATTENTION: Le format d'encodage de tous les fichier ".tex" est UTF-8.


5) Visualisation des résultats sous Linux / Visualize results under Linux

   Afin de voir les résultats de la compilation, vous pouvez utiliser la commande
XDVI (tapez "make show"). Ceci permet de voir les changements suite à une recompilation.


6) Références LaTeX / Books on LaTeX


The not so short introduction to LaTeX
http://tobi.oetiker.ch/lshort/lshort.pdf


"The LaTeX Companion". Frank Mittelbach et Michel Goosens. Addison Wesley.

"Guide To LaTeX". Helmut Kopka. Addison Wesley.

"The LaTeX Graphics Companion". Frank Mittelbach, Michel Goosens et al. Addison Wesley.

"LaTeX: A Document Preparation System". Leslie Lamport. Addison Wesley.


Le site web officiel de LaTeX avec tous les packages supplémentaires:
http://www.ctan.org

7) Support bilingue / Multilingual support

Edit the following line at the master document:
\newcommand\Langue{french}            % english or french

8) Ce gabarit n'est pas compatible avec le module subcaption.
   This template is not compatible with the subcaption package.

==> modules/README.txt <==
Plusieurs logiciels permettant la rédaction de documents LaTeX peuvent
télécharger automatiquement les modules qui manquent au moment de la compilation.

Dans le cas ou votre logiciel ne peut le faire, recopiez les fichiers
.sty dans le répertoire dans lequel le document LaTeX est compilé.

